Tangential Errors of Tensor Surface Finite Elements

We discretize a tangential tensor field equation using a surface-finite element approach with a penalization term to ensure almost tangentiality. It is natural to measure the quality of such a discretization intrinsically, i.e., to examine the tangential convergence behavior in contrast to the normal behavior. We show optimal order convergence with respect to the tangential quantities in particular for an isogeometric penalization term that is based only on the geometric information of the discrete surface.

==> ten1d_kg2_ku2_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 0.797633 2.1752e+00 0.000 2.1711e+00 0.000 7.1759e+00 0.000 8.1338e+00 0.000 1.0847e+01 0.000 2.0879e+01 0.000
1 0.401874 6.4029e-01 1.784 6.3635e-01 1.790 2.4564e+00 1.564 3.8541e+00 1.090 4.5704e+00 1.261 6.4242e+00 1.719
2 0.220079 2.8516e-01 1.343 2.8414e-01 1.339 5.7530e-01 2.411 1.6379e+00 1.421 1.7360e+00 1.608 1.3452e+00 2.597
3 0.111491 2.9933e-02 3.315 2.9234e-02 3.344 1.2621e-01 2.231 6.0990e-01 1.453 6.2282e-01 1.507 2.7300e-01 2.345
4 0.055777 2.6072e-03 3.524 1.9978e-03 3.874 3.1132e-02 2.021 2.2436e-01 1.444 2.2651e-01 1.460 5.5385e-02 2.303
5 0.027926 4.4699e-04 2.549 1.2607e-04 3.994 7.7750e-03 2.005 8.1153e-02 1.470 8.1524e-02 1.477 1.1772e-02 2.238
6 0.013966 1.0879e-04 2.039 8.3533e-06 3.917 1.9418e-03 2.002 2.9026e-02 1.484 2.9091e-02 1.487 2.6407e-03 2.157
7 0.006983 2.7279e-05 1.996 6.5021e-07 3.683 4.8510e-04 2.001 1.0320e-02 1.492 1.0331e-02 1.494 6.1870e-04 2.094
8 0.003492 6.8366e-06 1.996 6.3865e-08 3.348 1.2122e-04 2.001 3.6585e-03 1.496 3.6605e-03 1.497 1.4921e-04 2.052

==> ten1d_kg3_ku3_kp3_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 0.797614 8.6466e-01 0.000 8.5361e-01 0.000 3.3292e+00 0.000 5.5012e+00 0.000 6.4302e+00 0.000 9.0419e+00 0.000
1 0.401606 3.5010e-01 1.318 3.4799e-01 1.308 1.0056e+00 1.745 1.9564e+00 1.507 2.1997e+00 1.563 2.0351e+00 2.173
2 0.220073 7.7619e-03 6.332 7.0849e-03 6.474 1.0216e-01 3.802 2.1380e-01 3.680 2.3696e-01 3.704 2.2094e-01 3.691
3 0.111491 3.6551e-04 4.494 2.2782e-04 5.055 1.3959e-02 2.927 2.7071e-02 3.039 3.0458e-02 3.017 2.3316e-02 3.307
4 0.055777 3.0659e-05 3.578 1.0657e-05 4.422 1.7860e-03 2.969 3.8492e-03 2.816 4.2433e-03 2.846 2.5045e-03 3.221
5 0.027926 3.3899e-06 3.183 6.0361e-07 4.150 2.2474e-04 2.996 6.3123e-04 2.613 6.7005e-04 2.668 2.8117e-04 3.161
6 0.013966 4.0905e-07 3.052 3.6951e-08 4.031 2.8158e-05 2.998 1.0901e-04 2.535 1.1259e-04 2.574 3.2916e-05 3.096
7 0.006983 5.0585e-08 3.016 2.3073e-09 4.001 3.5232e-06 2.999 1.9122e-05 2.511 1.9444e-05 2.534 3.9663e-06 3.053
8 0.003492 6.3023e-09 3.005 2.0990e-10 3.458 4.4059e-07 2.999 3.3708e-06 2.504 3.3995e-06 2.516 4.8624e-07 3.028

==> ten2d_kg1_ku1_kp1_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 1.051462 4.3047e+00 0.000 2.9729e+00 0.000 6.5865e+00 0.000 9.3390e+00 0.000 1.1428e+01 0.000 1.4070e+01 0.000
1 0.618034 2.4605e+00 1.053 1.8602e+00 0.882 5.3547e+00 0.390 6.4976e+00 0.683 8.4197e+00 0.575 8.0467e+00 1.052
2 0.324920 1.1289e+00 1.212 8.2514e-01 1.264 3.2213e+00 0.790 4.2771e+00 0.650 5.3545e+00 0.704 3.9421e+00 1.110
3 0.164647 5.5647e-01 1.041 3.9811e-01 1.072 1.7191e+00 0.924 3.0299e+00 0.507 3.4836e+00 0.632 1.9049e+00 1.070
4 0.082604 2.8083e-01 0.991 2.0016e-01 0.997 8.8691e-01 0.960 2.1672e+00 0.486 2.3417e+00 0.576 9.3090e-01 1.038
5 0.041337 1.4179e-01 0.987 1.0114e-01 0.986 4.5042e-01 0.979 1.5456e+00 0.488 1.6099e+00 0.541 4.5955e-01 1.020
6 0.020673 7.1341e-02 0.991 5.0949e-02 0.990 2.2697e-01 0.989 1.0983e+00 0.493 1.1215e+00 0.522 2.2824e-01 1.010
#7 0.010337 3.5795e-02 0.995 2.5583e-02 0.994 1.1393e-01 0.994 7.7867e-01 0.496 7.8696e-01 0.511 1.1373e-01 1.005


==> ten2d_kg2_ku2_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 1.106587 1.1091e+00 0.000 7.4894e-01 0.000 3.0510e+00 0.000 2.4576e+00 0.000 3.9177e+00 0.000 4.6430e+00 0.000
1 0.628285 3.1334e-01 2.233 6.5230e-02 4.312 8.2188e-01 2.317 1.2227e+00 1.233 1.4732e+00 1.728 1.4430e+00 2.065
2 0.326365 7.9648e-02 2.091 1.1050e-02 2.711 2.6810e-01 1.710 4.3659e-01 1.572 5.1233e-01 1.613 3.8562e-01 2.015
3 0.164834 1.7293e-02 2.236 1.5675e-03 2.859 7.7473e-02 1.817 1.3413e-01 1.728 1.5490e-01 1.751 9.7133e-02 2.018
4 0.082627 3.8027e-03 2.193 2.0616e-04 2.937 2.0732e-02 1.909 4.1773e-02 1.689 4.6635e-02 1.738 2.4229e-02 2.011
5 0.041340 8.7397e-04 2.123 2.6398e-05 2.968 5.3633e-03 1.952 1.3587e-02 1.622 1.4607e-02 1.676 6.0409e-03 2.006
6 0.020673 2.0851e-04 2.068 3.3413e-06 2.983 1.3651e-03 1.975 4.5852e-03 1.567 4.7841e-03 1.611 1.5076e-03 2.003

==> ten2d_kg3_ku3_kp3_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 1.103412 1.0220e+00 0.000 3.8355e-01 0.000 1.6200e+00 0.000 2.8491e+00 0.000 3.2774e+00 0.000 2.3339e+00 0.000
1 0.628110 1.8173e-01 3.065 1.7282e-02 5.501 1.7401e-01 3.960 7.2179e-01 2.437 7.4247e-01 2.635 4.1436e-01 3.068
2 0.326358 2.2113e-02 3.217 7.4946e-04 4.793 2.7715e-02 2.806 1.2234e-01 2.711 1.2544e-01 2.716 5.4719e-02 3.092
3 0.164833 2.8060e-03 3.022 6.4108e-05 3.600 5.4044e-03 2.393 2.1850e-02 2.522 2.2509e-02 2.515 6.9517e-03 3.021
4 0.082627 3.5433e-04 2.996 5.0365e-06 3.684 8.7294e-04 2.640 3.8976e-03 2.496 3.9942e-03 2.504 8.7075e-04 3.008
5 0.041340 4.4672e-05 2.990 3.6045e-07 3.808 1.2646e-04 2.790 6.9475e-04 2.490 7.0617e-04 2.502 1.0879e-04 3.004
6 0.020673 5.6220e-06 2.991 2.4269e-08 3.894 1.7142e-05 2.884 1.2365e-04 2.491 1.2483e-04 2.501 1.3590e-05 3.002

==> vec1d_kg2_ku2_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 0.797633 1.1448e+00 0.000 1.1386e+00 0.000 4.1564e+00 0.000 4.2257e+00 0.000 5.9272e+00 0.000
1 0.401874 2.7893e-01 2.060 2.7670e-01 2.064 1.0335e+00 2.030 1.7562e+00 1.281 2.0377e+00 1.558
2 0.220079 2.1506e-02 4.256 1.8471e-02 4.495 2.8335e-01 2.149 7.4245e-01 1.430 7.9468e-01 1.564
3 0.111491 3.2028e-03 2.800 1.2007e-03 4.019 6.6489e-02 2.132 2.8120e-01 1.428 2.8896e-01 1.488
4 0.055777 7.7263e-04 2.053 1.2602e-04 3.255 1.6559e-02 2.007 1.0207e-01 1.463 1.0340e-01 1.484
5 0.027926 1.9267e-04 2.007 1.5361e-05 3.042 4.1367e-03 2.005 3.6345e-02 1.493 3.6579e-02 1.502
6 0.013966 4.8152e-05 2.001 1.9143e-06 3.005 1.0343e-03 2.001 1.2874e-02 1.498 1.2916e-02 1.502
7 0.006983 1.2037e-05 2.000 2.3921e-07 3.001 2.5862e-04 2.000 4.5540e-03 1.499 4.5613e-03 1.502
8 0.003492 3.0090e-06 2.000 2.9901e-08 3.000 6.4663e-05 2.000 1.6102e-03 1.500 1.6115e-03 1.501

==> vec1d_kg3_ku3_kp3_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 0.797614 2.6702e-01 0.000 2.5585e-01 0.000 1.4651e+00 0.000 2.7066e+00 0.000 3.0777e+00 0.000
1 0.401606 3.8618e-02 2.818 3.3797e-02 2.950 4.0027e-01 1.891 9.3230e-01 1.553 1.0146e+00 1.617
2 0.220073 1.9470e-03 4.967 1.3362e-03 5.371 4.0386e-02 3.813 9.5458e-02 3.789 1.0365e-01 3.793
3 0.111491 1.5394e-04 3.731 7.5863e-05 4.219 6.3585e-03 2.719 1.2686e-02 2.968 1.4191e-02 2.924
4 0.055777 1.4942e-05 3.368 4.4765e-06 4.086 8.1424e-04 2.968 1.9088e-03 2.735 2.0752e-03 2.776
5 0.027926 1.7149e-06 3.129 2.7666e-07 4.024 1.0244e-04 2.996 3.2026e-04 2.580 3.3625e-04 2.631
6 0.013966 2.0888e-07 3.038 1.7285e-08 4.002 1.2831e-05 2.998 5.5701e-05 2.524 5.7160e-05 2.557
7 0.006983 2.5901e-08 3.012 1.0817e-09 3.998 1.6051e-06 2.999 9.7927e-06 2.508 9.9234e-06 2.526
8 0.003492 3.2288e-09 3.004 7.2008e-11 3.909 2.0071e-07 3.000 1.7275e-06 2.503 1.7391e-06 2.513

==> vec2d_kg2_ku2_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 1.106587 5.2636e-01 0.000 2.9135e-01 0.000 1.9984e+00 0.000 1.3178e+00 0.000 2.3938e+00 0.000
1 0.628285 1.1587e-01 2.674 6.1235e-02 2.756 8.2052e-01 1.573 3.9244e-01 2.140 9.0954e-01 1.710
2 0.326365 2.6227e-02 2.268 8.3798e-03 3.037 2.1885e-01 2.018 1.3757e-01 1.600 2.5849e-01 1.921
3 0.164834 4.8973e-03 2.457 1.1499e-03 2.908 5.9072e-02 1.917 3.7079e-02 1.919 6.9745e-02 1.918
4 0.082627 8.8236e-04 2.482 1.5212e-04 2.929 1.5571e-02 1.931 9.5617e-03 1.962 1.8273e-02 1.940
5 0.041340 1.6429e-04 2.427 1.9588e-05 2.960 4.0100e-03 1.959 2.5370e-03 1.916 4.7452e-03 1.947
6 0.020673 3.2643e-05 2.332 2.4848e-06 2.979 1.0179e-03 1.978 7.1586e-04 1.826 1.2444e-03 1.931
7 0.010337 6.9612e-06 2.230 3.1286e-07 2.990 2.5643e-04 1.989 2.1629e-04 1.727 3.3547e-04 1.891

==> vec_k1.dat <==
alpha  eoc_Ah eoc_H1 eoc_L2 eoc_PL2
0.0    0.0    1.0    0.0    0.0
0.25   0.25   1.0    1.5    1.5
0.5    1.0    1.0    1.0    1.0
0.75   0.5    0.5    0.5    0.5
1.0    0.0    0.0    0.0    0.0

==> vec_k2.dat <==
alpha  eoc_Ah eoc_H1 eoc_L2 eoc_PL2
0.0    1.5    2.0    1.5    3.0
0.25   1.75   2.0    2.0    3.0
0.5    1.5    2.0    2.0    3.0
0.75   1.25   2.0    2.0    2.5
1.0    1.0    2.0    2.0    2.0

==> vec_kg1_ku1_kp1_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.706935 1.0072e+00 0.000 9.9437e-01 0.000 4.4737e+00 0.000 2.8781e+00 0.000
1 0.384766 5.0747e-01 1.127 5.0373e-01 1.118 2.5161e+00 0.946 1.1826e+00 1.462
2 0.203364 2.2537e-01 1.273 2.2427e-01 1.269 1.2918e+00 1.046 5.3219e-01 1.252
3 0.102474 1.0714e-01 1.085 1.0672e-01 1.084 6.5116e-01 0.999 3.0443e-01 0.815
4 0.051414 5.2980e-02 1.021 5.2782e-02 1.021 3.2644e-01 1.001 2.0372e-01 0.582
5 0.025732 2.6542e-02 0.999 2.6443e-02 0.999 1.6340e-01 1.000 1.4308e-01 0.510
6 0.012868 1.3318e-02 0.995 1.3268e-02 0.995 8.1747e-02 0.999 1.0142e-01 0.497


==> vec_kg1_ku1_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.706935 1.2398e+00 0.000 1.2384e+00 0.000 5.0150e+00 0.000 3.1034e+00 0.000
1 0.384766 4.7776e-01 1.568 4.7626e-01 1.571 2.6067e+00 1.076 2.0191e+00 0.707
2 0.203364 1.0678e-01 2.350 1.0607e-01 2.355 1.2064e+00 1.208 8.6656e-01 1.327
3 0.102474 2.3079e-02 2.235 2.2862e-02 2.239 6.0038e-01 1.018 3.1187e-01 1.491
4 0.051414 5.2257e-03 2.154 5.1576e-03 2.159 3.0058e-01 1.003 1.1731e-01 1.418
5 0.025732 1.2189e-03 2.103 1.1877e-03 2.122 1.5037e-01 1.001 5.4072e-02 1.119
6 0.012868 2.9311e-04 2.057 2.6887e-04 2.144 7.5196e-02 1.000 3.2533e-02 0.733


==> vec_kg2_ku2_kp2_alpha0.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.0455e-01 0.000 1.9949e-01 0.000 1.5072e+00 0.000 1.4828e+00 0.000
1 0.391077 2.9344e-02 3.042 2.6291e-02 3.175 4.7511e-01 1.809 4.1431e-01 1.998
2 0.204202 4.7383e-03 2.806 2.5732e-03 3.577 1.2257e-01 2.085 1.2585e-01 1.834
3 0.102574 1.1447e-03 2.063 3.1802e-04 3.037 3.1162e-02 1.989 3.4772e-02 1.868
4 0.051427 3.0220e-04 1.929 4.0074e-05 3.000 7.8662e-03 1.994 9.4722e-03 1.884
5 0.025734 8.4239e-05 1.845 5.0463e-06 2.993 1.9811e-03 1.992 2.6591e-03 1.835
6 0.012868 2.4899e-05 1.759 6.3586e-07 2.989 4.9968e-04 1.988 7.8713e-04 1.757
#7 0.006434 7.8007e-06 1.674 8.0463e-08 2.982 1.2676e-04 1.979 2.4667e-04 1.674

==> vec_kg2_ku2_kp2_alpha025.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.1625e-01 0.000 2.1176e-01 0.000 1.5511e+00 0.000 1.5573e+00 0.000
1 0.391077 3.4192e-02 2.889 3.1733e-02 2.973 4.8212e-01 1.831 5.1334e-01 1.739
2 0.204202 4.6823e-03 3.060 2.7574e-03 3.760 1.2436e-01 2.085 1.7812e-01 1.629
3 0.102574 1.0520e-03 2.169 3.2712e-04 3.096 3.1720e-02 1.984 5.5870e-02 1.684
4 0.051427 2.5788e-04 2.036 4.0808e-05 3.015 8.0048e-03 1.994 1.6909e-02 1.731
5 0.025734 6.4236e-05 2.008 5.1095e-06 3.001 2.0096e-03 1.996 5.0556e-03 1.744
6 0.012868 1.6052e-05 2.001 6.3950e-07 2.999 5.0348e-04 1.997 1.5059e-03 1.748
#7 0.006434 4.0133e-06 2.000 8.0003e-08 2.999 1.2602e-04 1.998 4.4801e-04 1.749


==> vec_kg2_ku2_kp2_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.2928e-01 0.000 2.2533e-01 0.000 1.6007e+00 0.000 1.6332e+00 0.000
1 0.391077 4.3210e-02 2.614 4.1368e-02 2.655 4.9353e-01 1.843 6.3964e-01 1.468
2 0.204202 4.9732e-03 3.327 3.2971e-03 3.893 1.2553e-01 2.107 2.6082e-01 1.381
3 0.102574 1.0453e-03 2.265 3.5472e-04 3.238 3.1926e-02 1.988 9.7093e-02 1.435
4 0.051427 2.5454e-04 2.046 4.2665e-05 3.068 8.0427e-03 1.997 3.4993e-02 1.478
5 0.025734 6.3446e-05 2.007 5.2758e-06 3.019 2.0164e-03 1.998 1.2464e-02 1.491
6 0.012868 1.5870e-05 2.000 6.5694e-07 3.006 5.0467e-04 1.999 4.4202e-03 1.496
#7 0.006434 3.9704e-06 1.999 8.1985e-08 3.002 1.2623e-04 1.999 1.5649e-03 1.498

==> vec_kg2_ku2_kp2_alpha075.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.4368e-01 0.000 2.4023e-01 0.000 1.6560e+00 0.000 1.7105e+00 0.000
1 0.391077 5.8840e-02 2.226 5.7557e-02 2.238 5.1575e-01 1.827 7.9798e-01 1.194
2 0.204202 6.2010e-03 3.463 4.9789e-03 3.767 1.2758e-01 2.150 3.8564e-01 1.119
3 0.102574 1.1128e-03 2.495 5.2793e-04 3.259 3.2095e-02 2.004 1.7095e-01 1.182
4 0.051427 2.5894e-04 2.112 6.5578e-05 3.021 8.0569e-03 2.002 7.3354e-02 1.225
5 0.025734 6.3843e-05 2.022 9.2163e-06 2.834 2.0179e-03 2.000 3.1093e-02 1.240
6 0.012868 1.5913e-05 2.005 1.4128e-06 2.706 5.0483e-04 1.999 1.3119e-02 1.245
#7 0.006434 3.9755e-06 2.001 2.2988e-07 2.620 1.2625e-04 2.000 5.5244e-03 1.248

==> vec_kg2_ku2_kp2_alpha1.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.5947e-01 0.000 2.5647e-01 0.000 1.7170e+00 0.000 1.7896e+00 0.000
1 0.391077 8.4182e-02 1.763 8.3337e-02 1.761 5.5963e-01 1.756 9.9478e-01 0.920
2 0.204202 1.0065e-02 3.269 9.3710e-03 3.363 1.3497e-01 2.189 5.7152e-01 0.853
3 0.102574 1.6294e-03 2.645 1.3031e-03 2.865 3.3081e-02 2.042 3.0174e-01 0.928
4 0.051427 3.3754e-04 2.280 2.2635e-04 2.535 8.1591e-03 2.027 1.5399e-01 0.974
5 0.025734 7.9159e-05 2.095 4.7707e-05 2.249 2.0289e-03 2.010 7.7625e-02 0.989
6 0.012868 1.9343e-05 2.033 1.1087e-05 2.106 5.0633e-04 2.003 3.8950e-02 0.995
#7 0.006434 4.7914e-06 2.013 2.6845e-06 2.046 1.2650e-04 2.001 1.9506e-02 0.998

==> vec_kg2_ku2_kp3_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.740433 2.1751e-01 0.000 2.1431e-01 0.000 1.5807e+00 0.000 1.3679e+00 0.000
1 0.391077 2.4905e-02 3.395 2.3747e-02 3.446 4.8860e-01 1.839 3.8003e-01 2.007
2 0.204202 3.0632e-03 3.225 2.7205e-03 3.334 1.2734e-01 2.069 9.8531e-02 2.077
3 0.102574 3.9542e-04 2.973 3.3546e-04 3.040 3.2756e-02 1.972 2.0669e-02 2.268
4 0.051427 5.0930e-05 2.968 4.2212e-05 3.002 8.2995e-03 1.988 3.9738e-03 2.388
5 0.025734 6.5091e-06 2.971 5.2981e-06 2.998 2.0850e-03 1.995 7.4540e-04 2.417
6 0.012868 8.3537e-07 2.962 6.6337e-07 2.998 5.2214e-04 1.998 1.4153e-04 2.397


==> vec_kg3_ku3_kp3_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.738602 6.5942e-02 0.000 6.0546e-02 0.000 6.7074e-01 0.000 9.7480e-01 0.000
1 0.390955 5.2474e-03 3.979 3.6898e-03 4.398 1.0583e-01 2.903 1.8884e-01 2.580
2 0.204199 3.7614e-04 4.058 2.3223e-04 4.258 1.5117e-02 2.996 2.0707e-02 3.403
3 0.102574 3.1454e-05 3.604 1.4429e-05 4.036 1.9721e-03 2.958 2.7596e-03 2.927
4 0.051427 3.2365e-06 3.294 8.9693e-07 4.024 2.4854e-04 3.000 4.3364e-04 2.680
5 0.025734 3.7856e-07 3.099 5.6015e-08 4.006 3.1140e-05 3.000 7.3803e-05 2.558
6 0.012868 4.6366e-08 3.030 3.5028e-09 4.000 3.8960e-06 2.999 1.2888e-05 2.518


==> vec_kg3_ku3_kp3_alpha1.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh Ah eoc_Ah
0 0.738602 5.7500e-02 0.000 3.2599e-02 0.000 4.9948e-01 0.000 6.4130e-01 0.000 8.1286e-01 0.000
1 0.390955 5.6201e-03 3.655 2.9075e-03 3.799 9.4946e-02 2.610 1.2302e-01 2.595 1.5540e-01 2.601
2 0.204199 3.9593e-04 4.084 2.2333e-04 3.951 1.4919e-02 2.849 1.6011e-02 3.139 2.1884e-02 3.018
3 0.102574 3.1513e-05 3.676 1.4422e-05 3.979 1.9719e-03 2.939 2.7317e-03 2.568 3.3690e-03 2.718
4 0.051427 3.1149e-06 3.352 9.0098e-07 4.016 2.4887e-04 2.998 5.7980e-04 2.245 6.3096e-04 2.426
5 0.025734 3.5883e-07 3.121 5.6223e-08 4.007 3.1171e-05 3.001 1.3772e-04 2.076 1.4120e-04 2.162
6 0.012868 4.3802e-08 3.035 3.5108e-09 4.002 3.8983e-06 3.000 3.3929e-05 2.021 3.4152e-05 2.048

==> vec_kg3_ku3_kp3_alpha1_.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.738602 7.7256e-02 0.000 7.3157e-02 0.000 7.0731e-01 0.000 1.0862e+00 0.000
1 0.390955 6.9315e-03 3.790 5.9757e-03 3.937 1.2190e-01 2.764 2.8478e-01 2.104
2 0.204199 4.8363e-04 4.099 3.9411e-04 4.186 1.6198e-02 3.108 4.3417e-02 2.896
3 0.102574 3.6271e-05 3.762 2.4936e-05 4.009 2.0307e-03 3.016 8.1207e-03 2.435
4 0.051427 3.3114e-06 3.467 1.5517e-06 4.022 2.5264e-04 3.019 1.7988e-03 2.183
5 0.025734 3.6566e-07 3.182 9.6862e-08 4.006 3.1534e-05 3.006 4.3329e-04 2.056
6 0.012868 4.4021e-08 3.055 6.0446e-09 4.003 3.9401e-06 3.001 1.0715e-04 2.016


==> vec_kg4_ku4_kp4_alpha05.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.746051 1.6404e-02 0.000 1.3124e-02 0.000 2.3874e-01 0.000 3.6030e-01 0.000
1 0.391444 8.1385e-04 4.657 6.6153e-04 4.632 2.7697e-02 3.340 2.3961e-02 4.203
2 0.204213 4.2841e-05 4.525 2.1777e-05 5.246 1.9047e-03 4.114 2.5817e-03 3.424
3 0.102574 2.5627e-06 4.090 6.9661e-07 4.999 1.2052e-04 4.009 2.4351e-04 3.429
4 0.051427 1.5863e-07 4.030 2.2128e-08 4.996 7.6237e-06 3.998 2.1904e-05 3.488
5 0.025734 9.8743e-09 4.010 6.9526e-10 4.998 4.7845e-07 3.999 1.9417e-06 3.500
6 0.012868 6.1643e-10 4.002 3.1776e-11 4.452 2.9946e-08 3.999 1.7161e-07 3.501


==> vec_kg4_ku4_kp4_alpha1.dat <==
lev h L2 eoc_L2 PL2 eoc_PL2 PH1 eoc_PH1 sh eoc_sh
0 0.746051 1.7216e-02 0.000 1.4441e-02 0.000 2.5243e-01 0.000 3.9736e-01 0.000
1 0.391444 8.4003e-04 4.683 7.0544e-04 4.681 2.8720e-02 3.370 3.6845e-02 3.687
2 0.204213 4.1817e-05 4.611 2.2257e-05 5.312 1.9446e-03 4.138 5.4820e-03 2.928
3 0.102574 2.5112e-06 4.085 7.0210e-07 5.020 1.2164e-04 4.025 7.4331e-04 2.902
4 0.051427 1.5690e-07 4.016 2.2188e-08 5.003 7.6501e-06 4.007 9.5509e-05 2.972
5 0.025734 9.8179e-09 4.003 6.9601e-10 5.000 4.7908e-07 4.002 1.2034e-05 2.992
6 0.012868 6.1419e-10 3.999 2.7304e-11 4.673 2.9964e-08 4.000 1.5078e-06 2.997

